Finite strain viscoplasticity with nonlinear kinematic hardening: phenomenological modeling and time integration

This article deals with a viscoplastic material model of overstress type. The model is based on a multiplicative decomposition of the deformation gradient into elastic and inelastic part. An additional multiplicative decomposition of inelastic part is used to describe a nonlinear kinematic hardening of Armstrong-Frederick type. Two implicit time-stepping methods are adopted for numerical integration of evolution equations, such that the plastic incompressibility constraint is exactly satisfied. The first method is based on the tensor exponential. The second method is a modified Euler-Backward method. Special numerical tests show that both approaches yield similar results even for finite inelastic increments. The basic features of the material response, predicted by the material model, are illustrated with a series of numerical simulations.

==> Cover_letter.txt <==
I hereby declare that this paper
"Finite strain viscoplasticity with nonlinear kinematic hardening: phenomenological modeling and time integration" was composed and originated entirely by our group, in the Department of Solid Mechanics,
Chemnitz University of Technology (A. Shutov, R. Kreissig).
I hope that this paper deserves publication and careful consideration.


Alexey Shutov
-- 
TU Chemnitz / Festkoerpermechanik
Chemnitz University of Technology / Mechanics of Solids
Tel./ Phone + 49 (0) 371 5 31 35024


